Optimizing a Data Science System for Text Reuse Analysis

Text reuse is a methodological element of fundamental importance in humanities research: pieces of text that re-appear across different documents, verbatim or paraphrased, provide invaluable information about the historical spread and evolution of ideas. Large modern digitized corpora enable the joint analysis of text collections that span entire centuries and the detection of large-scale patterns, impossible to detect with traditional small-scale analysis. For this opportunity to materialize, it is necessary to develop efficient data science systems that perform the corresponding analysis tasks. In this paper, we share insights from ReceptionReader, a system for analyzing text reuse in large historical corpora. The system is built upon billions of instances of text reuses from large digitized corpora of 18th-century texts. Its main functionality is to perform downstream text reuse analysis tasks, such as finding reuses that stem from a given article or identifying the most reused quotes from a set of documents, with each task expressed as a database query. For the purposes of the paper, we discuss the related design choices including various database normalization levels and query execution frameworks, such as distributed data processing (Apache Spark), indexed row store engine (MariaDB Aria), and compressed column store engine (MariaDB Columnstore). Moreover, we present an extensive evaluation with various metrics of interest (latency, storage size, and computing costs) for varying workloads, and we offer insights from the trade-offs we observed and the choices that emerged as optimal in our setting. In summary, our results show that (1) for the workloads that are most relevant to text-reuse analysis, the MariaDB Aria framework emerges as the overall optimal choice, (2) big data processing (Apache Spark) is irreplaceable for all processing stages of the system's pipeline.

==> main.txt <==
Text Reuse In Large Historical Corpora: Insights from the
Optimization of a Data Science System [Scalable Data Science]

Ananth Mahadevan, Michael Mathioudakis, Eetu Mäkelä and Mikko Tolonen
University of Helsinki, Finland

ABSTRACT

Text reuse is a methodological element of fundamental importance
in humanities research: pieces of text that re-appear across dif-
ferent documents, verbatim or paraphrased, provide invaluable
information about the historical spread and evolution of ideas, en-
able researchers to quantify the intellectual influence of specific
authors and literary works, and sometimes offer precious clues in
revealing the identity of an author or detecting plagiarism. Tradi-
tionally, humanities scholars have studied text reuse at a very small
scale, for example, when comparing the opinions of two authors
(e.g., 18th-century philosophers) as they appear in their texts (e.g.,
their articles). Against that backdrop, large modern digitized cor-
pora offer the opportunity to revolutionize humanities research, as
they enable the joint analysis of text collections that span entire
centuries and the detection of large-scale patterns, impossible to
detect with traditional small-scale analysis. For this opportunity to
materialize, it is necessary to develop efficient data science systems
that perform the corresponding analysis tasks.

In this paper, we share insights from ReceptionReader, a system
for analyzing text reuse in large historical corpora. In particular,
we describe the data management considerations that have allowed
us to move from an originally deployed but unoptimized version of
the system to an extensively evaluated and substantially optimized
version, which is destined to be the newly deployed version of the
system. The system is built upon large digitized corpora of 18th-
century texts, which include almost all known books, articles, and
newspapers from that period. It implements a data management
and processing pipeline for billions of instances of text reuse. Its
main functionality is to perform downstream analysis tasks related
to text reuse, such as finding the instances of text reuse that stem
from a given article or identifying the most reused quotes from a set
of documents, with each task expressed as a database query. For the
purposes of the paper, we discuss the related design options for data
management, including various levels of database normalization
and query execution, including combinations of distributed data
processing (Apache Spark), indexed row store engine (MariaDB
Aria), and compressed column store engine (MariaDB Columnstore).
Moreover, we present an extensive evaluation in terms of various
metrics of interest (latency, storage size, and computing costs) for
varying workloads, and we offer insights from the trade-offs we
observed and the choices that emerged as optimal in our setting.
In summary, our results demonstrate that (1) for the workloads
that are most relevant to text-reuse analysis, the row store engine
(MariaDB Aria) emerges as the overall optimal choice for executing
analysis tasks at the user-end of the pipeline, (2) big data processing
(Apache Spark) is irreplaceable for all processing stages of the
system’s pipeline.

PVLDB Reference Format:

Ananth Mahadevan, Michael Mathioudakis, Eetu Mäkelä and Mikko
Tolonen. Text Reuse In Large Historical Corpora: Insights from the
Optimization of a Data Science System [Scalable Data Science]. PVLDB,
17(1): XXX-XXX, 2023.
doi:XX.XX/XXX.XX

PVLDB Artifact Availability:

The source code, data, and/or other artifacts have been made available at
URL_TO_YOUR_ARTIFACTS.

1 INTRODUCTION

Text reuse is an essential methodological element in humanities
research, which involves the detection and analysis of similar pieces
of text across different documents. It offers a window into the his-
torical evolution and dissemination of ideas, allowing researchers to
trace intellectual influences, quantify the impact of specific authors
and literary works, and occasionally unravel author identities or
detect plagiarism instances. Traditionally, text reuse analysis has
been conducted on a small scale, such as comparing the writings
of two philosophers. However, the advent of large-scale digitized
historical corpora spanning centuries has transformed this field.
Modern algorithms enable the automatic detection of text reuses
across documents, and modern technology enables the analysis
of these reuses, uncovering large-scale reuse patterns that were
previously indiscernible with smaller-scale analysis.

In

this

learned

insights

paper, we

from
present
ReceptionReader, a system designed for analyzing text
reuse in large historical corpora. The ReceptionReader system
is built upon billions of pre-processed text reuses identified from
18th-century documents. These documents include a vast array of
books, articles, and newspapers from the 17th and 18th centuries.
They are primarily digitized using Optical Character Recognition
(OCR) which tends to be noisy and error-prone. The raw text reuses
are obtained using a fuzzy-string-matching algorithm adapted
to identify similar pieces of text between documents amidst
noisy OCR data. These reuses are then pre-processed by merging
and clustering the individual text pieces. This pre-processing
pipeline results from continuous domain-driven research in digital
humanities and is described in Section 2. The system uses the
pre-processed text reuses to provide functionality for two main
downstream analysis tasks. The first task, reception, is finding all
the text reuses that stem from a particular document The second

This work is licensed under the Creative Commons BY-NC-ND 4.0 International
License. Visit https://creativecommons.org/licenses/by-nc-nd/4.0/ to view a copy of
this license. For any use beyond those covered by this license, obtain permission by
emailing info@vldb.org. Copyright is held by the owner/author(s). Publication rights
licensed to the VLDB Endowment.
Proceedings of the VLDB Endowment, Vol. 17, No. 1 ISSN 2150-8097.
doi:XX.XX/XXX.XX

task, top quotes, is identifying the most reused quotes from a set
of documents.

We are interested in optimizing system performance metrics,
such as query latency, data storage size, and computing costs for
each downstream analysis task. Hence, based on these metrics, we
evaluate various design choices for the data management, storage
and processing of the pre-processed text reuses. In particular, we
consider three data management choices corresponding to three
levels of database normalization: fully normalized data (referred
to as Standard), task-agnostic normalized tables (Intermediate),
and task-specific denormalized data (Denorm). Moreover, we con-
sider three frameworks for data storage and query execution: dis-
tributed data processing (Apache Spark), indexed row store engine
(MariaDB Aria), and compressed column store engine (MariaDB
Columnstore). Spark stores data in Parquet files on a cloud volume
and uses the Apache Spark SQL engine to answer queries. Aria
stores data in indexed row-store tables. Columnstore stores data
in compressed column-store tables.

We extensively evaluate each design choice over various work-
loads for each downstream analysis task. We study the trade-offs
provided and discuss the insights that enabled the evolution from an
initial, deployed, but unoptimized version to a highly optimized sys-
tem for analyzing text reuses. From our results, we observe that the
data management choices offer a trade-off between data storage size
and query latency. Specifically, materializing Denorm level data has
the best query latency with increased data storage size, especially
for the reception task. On the other hand, the frameworks evaluated
offer an independent trade-off between data storage, query execu-
tion costs and workload consistency. For example, given the same
Denorm level data for the reception task, the Columnstore frame-
work has a smaller data storage size compared to Aria. However,
the Columnstore framework has higher query latency resulting in
larger cost for query execution in comparison to Aria. Similarly, the
Spark framework has the highest query execution cost but is the
only framework that completes task queries with a high workload.
In summary, from our evaluation we find that the Aria frame-
work, especially with Denorm level data, is optimal considering
workloads relevant to the analysis of text reuses. Furthermore, the
Spark framework is irreplaceable for the pre-processing and materi-
alization phases in the system. Finally, the Columnstore framework
is a low-cost option for data storage, only feasible with the Denorm
level data and queries.

The paper is organized as follows. Section 2 describes the text
corpora, text reuse detection and the pre-processing pipeline of the
ReceptionReader system. Section 3 discusses the datasets, metrics
and design choices evaluated. The queries at different normalization
levels and the workloads for the reception and top-quotes tasks are
described in Sections 4 and 5 respectively. In Section 6, we present
the evaluation results for each design choice and discuss the key
insights. We highlight related works in Section 7 and present our
conclusions in Section 8.

2 BACKGROUND

This section provides the necessary background to understand the
ReceptionReader system. First, Section 2.1 introduces the three
collections that make up our large historical text corpora. Next,

2

Section 2.2 discusses the algorithm used to detect text reuses across
documents in the corpora. Finally, Section 2.3 describes the steps
in the pipeline for pre-processing the text reuses.

2.1 Historical Text Corpora

The historical text corpora used in our system come from different
document collections shown in Table 1. The Eighteenth Century
Collections Online (ECCO) [8, 10] consists of English language books
published in the 18th century digitized using a mix of OCR [5] and
manual transcription [9]. The Early English Books Online Text
Creation Partnership (EEBO-TCP) [14] consists of accurately tran-
scribed books spanning the 17th and 18th centuries. The British
Library Newspapers (Newspapers) [7] collection contains over 300
years of newspaper articles published in the UK digitized using
OCR.

There are two challenges in working with several document col-
lections. First, each collection has its own unique metadata format
and different set of metadata attributes. Such heterogeneous sources
of metadata make database queries complex and brittle. Therefore,
we collect, parse and standardize the metadata attributes required
for downstream tasks such as publication dates, document titles and
authors. Second, research has shown that text from OCR is noisy
and error-prone due to several factors, such as archaic fonts [11],
document layouts [5] and scanning quality [20]. Furthermore, the
quality of the OCR varies significantly across and within collections
[13]. Such OCR errors and variance in OCR noise pose challenges
in identifying similar pieces of text. We address this challenge by
using novel algorithms that are robust to OCR noise and errors.

Table 1: Collections in the historical text corpora. Document
length is measured in number of characters.

Collection

Publication Years

# Docs Avg. Doc Length

ECCO
EEBO-TCP
Newspapers

1505-1839
1473-1865
1604-1804

207613
60327
1769266

295641
18148
9519

2.2 Text Reuse Detection

Standard string matching algorithms perform poorly in identifying
similar pieces of text in the presence of OCR noise. Therefore, we
use BLAST (Basic Local Alignment Search Tool) [2], a fuzzy-string-
matching algorithm that is widely used for DNA sequence matching
and has proved to be more effective than alternatives in finding
text reuses with noisy OCR data [19]. We adapt the algorithm as
seen in Vesanto [17] to find similar pieces of text given OCR texts
of documents. First, we encode each document’s text in the format
used by BLAST. Then using these encoded texts, we run the BLAST
algorithm comparing every document against the entire corpora.
BLAST returns hits, which are the similar pairs of text between
documents. Each hit contains a pair of document IDs along with
the starting and ending offsets within the respective document’s
encoded text. These encoded offset values are decoded to obtain
the starting and ending offsets in the original text of the document.
Therefore, we define a piece to be the tuple of a document ID and

the starting and ending offset withing the original text, and a text
reuse to be a mapping between similar pieces.

2.3 Pre-processing Pipeline

The text reuses obtained as hits using the BLAST algorithm require
pre-processing before they are useful for downstream tasks. This
pipeline is illustrated in Figure 1 and its three phases are as follows.
Phase 1: Defragmentation. When a paragraph of text is reused
in several documents, it’s starting and ending offsets in different
BLAST hits might differ slightly due to the OCR noise and the
fuzzy-string matching. This phenomenon is known as fragmenta-
tion and is depicted as overlapping red boxes in documents B and D
in Figure 1. Such fragmentation leads to issues in the downstream
tasks, either due to redundancy (multiple overlapping pieces re-
ferring to the same text) or loss of results (e.g., identifying only
short matches rather than longer matching passages). To remedy
this, we perform a “conservative” merging of overlapping pieces
within a document. This only merges pieces of similar length that
overlap a given amount, thereby ensuring that smaller pieces do
not get merged into larger overlapping pieces. This behavior is
beneficial for analysis because smaller pieces have a different con-
textual meaning than larger text reuse pieces. The conservative
merging process results in new defragmented pieces and the map-
ping between defragmented pieces are the new defragmented text
reuses depicted by blue boxes and lines in Figure 1 respectively.
Phase 2: Clustering. We create a reuse network where defrag-
mented pieces are nodes and text reuse pairs are edges. This net-
work is clustered to find all the similar text pieces across documents.
For the network clustering we use Chinese Whispers [3], a label-
propagation graph clustering algorithm. The resulting clusters are
groups similar of pieces from different documents depicted by pur-
ple enclosures in Figure 1.
Phase 3: Source identification. In each cluster, we identify the
earliest piece(s) using the publication dates from the document
metadata. These earliest pieces are called the “sources” of the text
reuse in that cluster. Furthermore, the pieces which are not sources
in a cluster are called the “destination” of the text reuse in that
cluster. Hence, an edge from a source piece to a destination piece
signifies the direction of the text reuse and is called a reception
edge. Due to the granularity of the publication date metadata from
different collections, there can be several source pieces in each
cluster. In such scenarios, we treat each source piece as equal and
possible originations for the text reuse in a cluster. Hence, in such
multi-source clusters, each destination piece will have multiple
incoming reception edges. The reception between source and desti-
nation pieces is used for the downstream analysis tasks. Specifically,
reception edges are used to find text reuses that either originate
from or end on particular documents.

For the purposes of this paper, the three-phase pre-processing
pipeline described above is considered fixed, as it has been devel-
oped through years of field expertise by the digital humanities
researchers in our team. The pre-processing pipeline has been im-
plemented in Apache Spark and can scale to billions of raw BLAST
hits. At the end of the pre-processing pipeline, we obtain data
in the form of several Spark data frames stored as Parquet files.

3

We omit the nuances of the complex document-metadata relation-
ships and present a simplified schema shown in Figure 2. In the
following sections, we will use this simplified schema to explain
the ReceptionReader system and the downstream tasks.

3 EVALUATION SETUP

In this section, we describe the setup of the experimental evalu-
ation. First, Section 3.1 presents the two text reuse datasets used
to evaluate the system. Then, in Section 3.2, we discuss the three
data management design choices expressed as levels of database
normalization. Next, Section 3.3 presents the three frameworks for
data storage and query execution used in system evaluation. Addi-
tionally, Section 3.4 describes how to materialize and load the data
for each normalization level and framework. Finally, Sections 3.5
and 3.6 discuss the implementation details of the frameworks and
the system evaluation metrics respectively.

3.1 Datasets

Table 2: Text Reuse Datasets

Attribute

Collections

# documents
BLAST hits
# defragmented pieces
Avg. defragmented piece length
# defragmented reuses
# clusters
# authors

Dataset

Basic

Extended

ECCO &
EEBO-TCP
267940
965665512
383894269
748
965134100
50332146
46017

ECCO, EEBO-TCP
& Newspapers
2037206
6310546114
1098916260
461
5608256233
91576355
46017

Following the steps mentioned in Sections 2.2 and 2.3 we collect
two datasets of text reuse, shown in Table 2. The dataset used in our
originally deployed ReceptionReader system is called Basic and
consists of the text reuses between documents, primarily books,
from the ECCO and EEBO-TCP collections. The dataset starts with
nearly one billion hits from the BLAST algorithm for fuzzy string
matching. After the pre-processing pipeline there are 383 million
pieces in 47 million text reuse clusters.

×

The second dataset, Extended, consists of text reuses between
documents from all the collections in Table 1. This dataset contains
nearly 6.5
BLAST hits compared to the Basic dataset due to the
inclusion of the Newspapers collection. We see similar increases
after pre-processing resulting in 2.8
more defragmented pieces
×
and 1.9
more text reuse clusters. However, note that the number
of authors do not increase because the Newspapers metadata do
not contain authorship attributes. Furthermore, the inclusion of
smaller newspaper articles also results in a 1.6
smaller average
piece length. We use the Extended dataset in our evaluation to
showcase the scalability of the ReceptionReader system.

×

×

 Doc

Piece

Text Reuse

Defrag Piece

Defrag Text Reuse

Cluster

Source Piece

Destination Piece

Reception

A

B

D

C

A

Defragment

& Cluster

B

D

C

A

Identify Sources

B

D

C

Figure 1: Illustration of the pre-processing pipeline for text reuses. The hits from BLAST (red) are first defragmented (blue) and
then clustered (purple). Then in each cluster, the piece from the earliest document is identified as the source (yellow) and the
rest are destinations (green). The directed edge between a source and destination piece is a reception edge.

1 SELECT cluster_id,piece_id FROM source_pieces sp
2 RIGHT JOIN clustered_defrag_pieces cdp
3 USING(cluster_id,piece_id)
4 WHERE sp.piece_id IS NULL

Listing 1: SQL for destination_pieces

\

tasks. Specifically, we materialize the pieces in each text reuse clus-
ter which are the destination of the reuses (i.e., not the source
pieces). These destination pieces are task-agnostic and useful in
both the reception and top quotes tasks. Let us consider the ob-
jects source_pieces and clustered_defrafg_pieces shown in
Figure 2 as sets 𝑆 and 𝐶 respectively. Then the set of destination
pieces is 𝐶
𝑆 which is expressed as a SQL query in Listing 1. When
the query is materialized, we call the object destination_pieces.
Third, the Denorm normalization level materializes task-specific
data that aids in answering the queries of the specific downstream
task. For each downstream task, we first express the task-specific
data as SQL queries which processes the normalized data seen in
Figure 2. Then, we materialize the data in the system and when
answering the downstream queries the system will use the materi-
alized data. We describe the Denorm level processing and queries
for each task in the upcoming sections.

3.3 Data Storage and Query Execution

We evaluate the ReceptionReader system with three frameworks
for data storage and query execution. Each framework has a unique
format to store the data and a corresponding SQL execution engine
to answer downstream tasks expressed as SQL queries. The different
frameworks and their components are shown in Table 3.

In the Spark framework, the data is stored as parquet files on a
cloud object storage platform. These parquet file objects are loaded
in Apache Spark as distributed data frames and then used to answer

Figure 2: Simplified data schema for pre-processed text reuses

3.2 Data Normalization Levels

We consider three design choices for data management expressed as
three levels of database normalization. Each level of normalization
consists of different materialized data tables for each downstream
analysis task. The levels range from using fully normalized data to
task-specific denormalized data. On one end, fully normalized data
reduces redundancies and used lesser storage space while making
downstream tasks more computationally demanding and hence
slow. On the other end, materializing task-specific data requires
more storage while making the downstream tasks faster. We now
describe the three normalization levels.

First, the Standard normalization level uses fully normalized
data as per the schema shown in Figure 2. The queries for down-
stream tasks will require joining several tables and filtering them
to obtain the desired result.

Second, the Intermediate normalization level materializes data
which is task-agnostic and can be used in each of the downstream

4

docsdoc_iddoc_namedefrag_textreusestextreuse_idpiece1_idpiece2_idnum_orig_linksdefrag_piecespiece_iddoc_idstartendclustered_defrag_piecescluster_idpiece_idsource_piecescluster_idpiece_iddoc_authorsdoc_idauthor_iddoc_publication_datedoc_idpublication_dateTable 3: Storage formats and query execution engines for
different frameworks

Table 4: Data storage and query execution costs of different
frameworks in CSC Billing Units (BU)

Framework

Storage Format

Query Execution

Framework

Data Storage Cost Query Execution Cost

Spark
Aria
Columnstore

Apache Parquet
indexed row-store

Apache Spark SQL
MariaDB Aria

compressed column-store MariaDB ColumnStore

Spark
Aria
Columnstore

1 BU/TiB hr
3.5 BU/TiB hr
3.5 BU/TiB hr

1254 BU/hr
24 BU/hr
24 BU/hr

SQL queries. In both the relational Aria and Columnstore frame-
works, a MariaDB database is created, and the data are loaded into
tables in the respective storage format. Additionally, for the Aria
framework, we create B+-tree indexes on the essential columns of
each table. The downstream tasks, expressed as SQL queries, are
run on the framework’s execution engines with the appropriate
tables to obtain results.

3.4 Data Materialization and Loading

At the end of the pre-processing pipeline described in Section 2.3,
the text reuse data is stored as Apache Parquet files in the normal-
ized schema shown in Figure 2, which corresponds to the Standard
normalization level (as explained in Section 3.2 above). Obtaining
the Intermediate and Denorm from the Standard normalization
level requires materializing additional data. Below we describe two
approaches for the data materialization, depending on whether
we use Spark or the relational engines (Aria or Columnstore) to
perform it.

The first approach is to materialize all the necessary data using
the Spark framework and then bulk-loading the data into the Aria
and Columnstore frameworks. Towards this, we execute the SQL
query for a given normalization level in the Spark framework and
materialize the data as Parquet files. Then, we load the necessary
files into the Aria and Columnstore frameworks as tables.

The second approach is to use the relational frameworks (Aria
and Columnstore) frameworks to perform the materialization. To-
wards this, we first load all the pre-processed data into the Aria
and Columnstore frameworks. In each framework, we execute the
SQL query for a given normalization level and materialize the result
as a table.

3.5 Framework Implementation
We use the cloud computing resources provided by CSC1 to imple-
ment and evaluate the different frameworks described in Section 3.3.
The Spark framework is implemented as a Kubernetes cluster
on CSC’s Rahti service. The cluster has 38 worker pods and one
driver pod. Each worker (and driver) pod has two cores and 32 GiB
RAM. Only the driver pod has 16 GiB persistent storage for storing
code and runtime environments. All the data are stored in cloud
data buckets on CSC’s Allas service and accessed in Spark using
the S3 API2.

The Aria and Columnstore frameworks are implemented on
CSC’s Pouta service. We create a Virtual Machine (VM) which has
16 cores, 78 GiB RAM and 700 GiB SSD storage. Then we attach a
persistent cloud storage volume to the VM and create ZFS pool and

1https://research.csc.fi/cloud-computing
2https://spark.apache.org/docs/latest/cloud-integration.html

5

designate the SSD as cache. This configuration offers larger storage
space as well as better I/O performance.

There are resource costs for running the system in CSC measured
in Billing Units (BU). In Table 4, we report data storage and query
execution costs for each framework as per our implementation.

3.6 Metrics of Interest

Each downstream analysis task is expressed as a database query and
executed on the framework of the system. Hence, the performance
of the system on a given query is affected by the design choices as
well as the downstream task. We evaluate the performance of the
system described using the three important metrics describe below.

Query Latency The time duration to obtain a result set for a query
is defined as the query latency. In practice, we measure latency as
the time taken to iterate through all the rows from the result set
of a query. Furthermore, to mitigate the effect of network latency
on query latency, in the Aria and Columnstore frameworks, we
execute the queries directly on the VM where the data is stored. A
low query latency is desirable as it leads to better user experience.
Furthermore, the workload of a query also determines the amount
of computational effort required to produce a result set and that
directly affects query latency. In our experiments, we define the
workload of each downstream analysis query and evaluate the
system for different query workloads.

Data Storage Size and Cost We define the data storage size as
the total size of the materialized data required to answer a given
query. In practice, we measure size of the materialized data as the
space it takes to store on disk. By its definition, the data storage size
depends on the level of database normalization and the framework
of the system. A low query storage size is desirable as it leads to
lower costs for storing the data and indicates better scalability. The
costs for data storage in different frameworks is shown in Table 4
measured in CSC Billing Units per tebibyte hour (BU/TiB hr). In
our experiments, for a given framework, we calculate the data
storage size in TiB for each combination of normalization level and
downstream task and report the total storage cost in BU/hr.

Query Execution Cost The cost of computational resources re-
quired to answer a downstream query is defined as the query ex-
ecution cost. In practice, we use the execution cost for a given
framework shown in Table 4 and the query latency to compute the
cost to execute one query in that framework. A low query execution
cost is desirable as it reduces the cost of running the system and in
turn allows scaling to multiple users.

1 WITH doc_pieces AS (

Table 5: Reception Denorm table attributes

2

9

10

11

12

SELECT * FROM defrag_pieces
WHERE doc_id = D

5

3
4 ),doc_clusters_and_src_pieces AS (
SELECT cluster_id, dp.*
FROM source_pieces
INNER JOIN doc_pieces dp USING(piece_id)

6

7
8 )SELECT

dp1.doc_id AS src_doc_id,

dp1.start AS src_start,
dp1.end AS src_end,
dp2.doc_id AS dst_doc_id,
dp2.start AS dst_start,
dp2.end AS dst_end

13
14 FROM doc_clusters_and_src_pieces dp1
15 INNER JOIN destination_pieces dsp USING(cluster_id)
16 INNER JOIN defrag_pieces dp2 ON dsp.piece_id = dp2.piece_id

Listing 2: Intermediate level Reception query

4 RECEPTION TASK

In this downstream analysis task, the aim is to find all the text
reuses that originate from a given a query document, denoted by 𝐷.
Section 4.1 describes the queries to achieve this task at each level
of data normalization. Then, Section 4.2 quantifies the workload
of a reception query and analyzes the distribution of the workload.
Lastly, we describe the process of sampling the workload distribu-
tion to get documents for the system evaluation.

4.1 Reception Queries
The steps to find the text reuses that originate from document 𝐷
are as follows. First, we find all the clusters where the source piece
originates from 𝐷. Next, we gather all the destination pieces of
those clusters. We create a mapping between a source piece and
each destination piece in a cluster. These mappings are the reception
edges, and we return them as the result.

Following these steps, the SQL query for the Intermediate nor-
malization level is shown in Listing 2. This normalization level
contains data from the schema shown in Figure 2 and the addi-
tional materialized destination_pieces table. The above query
requires one join to find the source clusters and a further two joins
to find the text reuses. In the result set, each row contains one text
reuse between a source piece from the given document 𝐷 and a
destination piece.

The only difference for the Standard normalization level is that
the destination_pieces data is not materialized. Therefore, the
Standard level reception query contains the additional subquery
shown in Listing 1.

For the Denorm normalization level, we materialize a table called
reception_edges_denorm, containing the reception edges for all
the documents in the dataset. The attributes of the table and the SQL
query for materializing it are shown in Table 5 and Listing 3 respec-
tively. Once the table is materialized, the Denorm level reception
query is a simple filtering query as seen in Listing 4.

The materialization query shown in Listing 3 first creates a map-
ping from each source piece ID in a cluster to every destination
piece ID of that cluster. This mapping, called the reception_edges
subquery, is denormalized to obtain the document ID and offsets

reception_edges_denorm

Attribute

src_doc_id
src_start
src_end

Description

Source piece document ID
Source piece start offset
Source piece end offset

dst_doc_id Destination piece document ID
dst_start
Destination piece start offset
dst_end
Destination piece end offset

1 WITH reception_edges AS(

2

3

4

SELECT sp.piece_id as src_piece_id,
dsp.piece_id as dst_piece_id
FROM source_pieces sp
INNER JOIN destination_pieces dsp USING(cluster_id)

9

7

8

5
6 ) SELECT dp1.doc_id AS src_trs_id,
dp1.start AS src_start,
dp1.end AS src_end,
dp2.doc_id AS dst_doc_id,
dp2.start AS dst_start,
dp2.end AS dst_end
FROM reception_edges re
INNER JOIN defrag_pieces dp1
ON re.src_piece_id = dp1.piece_id
INNER JOIN defrag_pieces dp2
ON re.dst_piece_id = dp2.piece_id

10

11

12

13

14

15

16

Listing 3: Reception task Denorm level materialization query

1 SELECT re.* FROM reception_edges_denorm re
2 WHERE src_doc_id = D

Listing 4: Denorm level Reception query

Table 6: Statistics of reception_edges_denorm table for differ-
ent datasets

Statistic

Basic

Extended

# of reception edges
# of source documents
# of destination documents

1277583845
227917
246437

4739160201
1384487
1735188

for the source and destination pieces. Table 6 shows the statistics
of the materialized table for different datasets. We see that each
dataset has more than a billion reception edges. Specifically, the
Extended dataset has 3.7
more reception edges than the Basic
dataset. This large number of rows in the materialized table will
affect the performance of the Denorm level query in different frame-
works.

×

4.2 Reception Workload Distribution

The workload of a reception query is quantified by the number of
reception edges for a given document. The black line in Figure 3
shows the histogram distribution of the workload for the Basic

6

is the n_reuses statistic for the cluster, which is mapped back to
the source pieces of that cluster. Finally, we sort the source pieces
in descending order of the n_reuses statistic and return the first
100 pieces as the top quotes.

1 WITH filtered_clusters AS (

2

3

4

SELECT cluster_id, dp.* FROM defrag_pieces dp
INNER JOIN source_pieces
USING(piece_id)
WHERE doc_id IN E
AND (dp.end - dp.start) BETWEEN 150 AND 300
6
7 ),query_authors AS ( SELECT DISTINCT author_id

5

8

9

FROM doc_authors
WHERE doc_id IN E
AND author_id IS NOT NULL

14

17

16

13

12

15

10
11 ), cluster_stats AS (SELECT cluster_id,
COUNT(DISTINCT doc_id) as n_reuses
FROM filtered_clusters
INNER JOIN destination_pieces nsp
USING (cluster_id)
INNER JOIN defrag_pieces dp
ON dsp.piece_id = dp.piece_id
INNER JOIN edition_authors USING(doc_id)
-- left exclusive join
LEFT JOIN query_authors qa USING(author_id)
-- only authors who are not the same as query authors
WHERE qa.author_id_i IS NULL
GROUP
BY cluster_id
23
24 ),results AS (

18

19

20

21

22

25

26

SELECT *,end-start AS piece_length
FROM cluster_stats INNER JOIN filtered_clusters
USING (cluster_id)
27
28 )SELECT * FROM results
29 ORDER BY n_reuses DESC,piece_length DESC
30 LIMIT 100

Listing 5: Intermediate level Top Quotes query

The Intermediate level SQL query following the above steps
is shown in Listing 5. The first two steps are simple subqueries
performing table joins and filtering based on the query set 𝐸 and
piece length. The third step is a group-by aggregation over clusters
using the materialized destination_pieces table. The final result
set is obtained after ordering the source pieces based on n_reuses
and limiting them to the top 100 rows.

The only change for the Standard level SQL query is the inclu-
sion of the subquery for the destination_pieces table shown in
Listing 1.

For the Denorm level, we materialize a table with the n_works
statistic pre-computed for each source piece in the dataset regard-
less of length. The materialization SQL query is similar to the query
shown in Listing 5 without the first filtering subquery. We refer
to this materialized table as source_piece_statistics_denorm
and its attributes are described in Table 7. The statistics of the table
for different datasets is shown in Table 8. Note that each edition
set contains a few documents. Therefore, the number of editions
in both datasets are close to the number of documents. Now, given
the materialized table, the Denorm level SQL query is described in
Listing 6.

7

Figure 3: Reception task workload distribution for the Basic
dataset. The log-spaced buckets used for sampling documents
for evaluation are shown as vertical bands.

dataset. We see that on one end there are a lot of documents with
only one reception edges and on the other end there are a few
documents with more than 100 million text reuses. This indicates
that the workload follows a power-law distribution with a heavy-
tail. We see similar trends for the Extended datasets.

To effectively evaluate the impact of the workload on the system
performance, we sample 10 documents from 10 logarithmic spaced
buckets labelled 0 to 9 as shown in Figure 3. Documents from higher
numbered buckets have more reception edges causing reception
queries to take longer and vice versa. These 100 sampled documents
of varying workloads are used to study the trade-offs offered by
different normalization levels and frameworks.

5 TOP QUOTES TASK

In this task, we are given a set of documents called an edition
denoted by 𝐸. The goal is to find the top 100 most reused quotes
from those documents. Specifically, based on domain expertise, we
define a quote as a piece of text between 150 and 300 characters
long that has been reused in documents written by different authors
at least once. In Section 5.1, we describe the queries for the task at
different data normalization levels. Then, in Section 5.2 we quantify
and study the workload of a top quotes query. Finally, we describe
the process to sample editions from the query workload distribution
to evaluate the system.

5.1 Top Quotes Queries

The importance of a quote is quantified by the number of times it
is reused in documents written by different authors, denoted by
n_reuses. Given an edition set 𝐸, the three steps for computing the
n_reuses statistic and finding the top 100 quotes are as follows.

First, we find all source pieces that originate from documents in
𝐸 and are between 150 and 300 characters long. Additionally, we
also track the clusters that these source pieces are from. Second,
we find the authors of the documents in 𝐸. Third, for each source
piece cluster from step one, we gather the destination pieces and
find the document and the author of each destination piece. Then,
using the authors of 𝐸 from the second step, we count the number
of unique destination documents with different authors. This count

101103105107Numberofreceptionedges101102103104FrequencyDistributionBucket0Bucket1Bucket2Bucket3Bucket4Bucket5Bucket6Bucket7Bucket8Bucket9Table 7: Top Quotes Denorm table attributes

source_piece_statistics_denrom

Attribute

Description

piece_id
cluster_id
doc_id
start
end
piece_length
n_reuses

Source piece id
Cluster id
Source document id
Piece start offset
Piece end offset
Length of piece
# reuses from other authors

Table 8: Statistics of source_piece_statistics_denorm table
for different datasets

Statistic

Basic Extended

# source pieces
# clusters
# documents
# editions
Avg. piece length
Avg. n_reuses

56093986
48314577
227917
209305
1236
2.6966

90144871
77733584
1384487
1365831
964
6.6588

source_piece_statistics_denorm

1 SELECT piece_id,n_reuses,
2 cluster_id,doc_id,start,end,piece_length
3 FROM
4 WHERE doc_id IN E
5 AND piece_length BETWEEN 150 AND 300
6 ORDER BY n_reuses DESC, piece_length DESC
7 LIMIT 100

Listing 6: The Denorm query for top quotes task

5.2 Top Quotes Workload Distribution

We now quantify the workload of a top quotes query for a given
edition set 𝐸. No additional work is required for the Denorm level
because the n_reuses statistic is pre-computed. However, for
the Standard and Intermediate level queries, computing the
n_reuses statistic is the main workload, which depends on two
factors. The first factor is the number of source pieces from the docu-
ments in 𝐸. The second factor is the number of destination pieces for
each source piece. This second factor correlates with the n_reuses
statistic. Furthermore, the sum of the n_reuses statistic for a given
edition set, denoted by sum_n_reuses, correlates with the over-
all computational workload. Therefore, we use sum_n_reuses to
quantify the workload of a top quotes query.

Figure 4 displays the distribution of sum_n_reuses for all edi-
tion sets in the Basic dataset. Similar to the reception task, the
workload distribution follows a power-law curve with a few edition
sets having a sum_n_reuses greater than a million. However, we
also see that some edition sets have sum_n_reuses as low as one.
Therefore, to effectively sample from the workload distribution,
we set a lower threshold of 100 for the sum_n_reuses distribution.
This threshold ensures that, on average, each source piece in the top

8

task workload distribution
Figure 4: Top Quotes
(sum_n_reuses)
for the Basic dataset. The threshold
for sampling at 100 is shown as a vertical dashed line. The
workload of the 10 sampled edition sets are shown as solid
vertical lines.

100 quotes of a sampled edition will have at least one other author’s
document reusing it. From this thresholded sum_n_reuses distribu-
tion, we sample 10 editions from 10 log-spaced buckets numbered
from 0 to 9. These sum_n_reuses values for the sampled edition
are shown Figure 4 as colored vertical lines. Similarly, 10 edition
sets are sampled for the Extended dataset as well.

6 RESULTS AND DISCUSSION
[Add a summary of the evaluation: what are the options and
what are we asking?]

We present the results from evaluation of the ReceptionReader
system in Sections 6.1 to 6.3. In Section 6.4, we analyze and discuss
the result and present key takeaways.

We collected the results of the evaluation as follows. For each
combination of a dataset, data normalization level and framework,
we first gather the text reuse data from the pre-processing pipeline.
Then, we measure the time taken to materialize and the storage
space required to load the data necessary for the normalization level
(see section 3.4) with a timeout of 24 hours. Next, for each document
sampled from the reception workload distribution (see Section 4.2),
we execute the reception query with a timeout of five minutes. Sim-
ilarly, for each edition set sampled from the workload distribution
of the top quotes task (see Section 5.2), we execute the top quotes
query with a timeout of 15 minutes. For each query executed, we
collect the query latency and related costs.

In Section 6.1, we present the results for the data materializa-
tion and loading of different normalization levels and frameworks.
Then, Section 6.2 presents the query latency results for different
workloads. Finally, Section 6.3 presents the costs of storage and
query execution for different frameworks and normalization levels.

6.1 Materialization and Loading Results

We first discuss the practicalities related to materializing the data
for the Intermediate and Denorm levels and then the loading the
data into the Aria and Columnstore frameworks. Then, we present

101103105sum_n_reuses101102103104FrequencyDistributionThresholdSample0Sample1Sample2Sample3Sample4Sample5Sample6Sample7Sample8Sample9the results and analyze the materialization and loading times for
different normalization levels and frameworks.
Materialization Practicalities. Section 3.4 describes two ap-
proaches for materializing the data required for the Intermediate
and Denorm levels. The first approach uses the Spark framework to
execute SQL queries and materialize the data as Parquet files. The
second approach loads the Standard data into the relational frame-
works (Aria and Columnstore) and uses the relational engine to
execute SQL queries to materialize the data as tables. However, in
our experiments, we found that the second approach is possible
only using the Aria framework and the Intermediate level. Even
in this case, the time taken to materialize the table and index it
in Aria was twice as long as the first approach. Furthermore, for
the Denorm level, the second approach failed to complete after 24
hours in the Aria framework and reported a memory error in the
Columnstore framework. Therefore, in section, we only report the
results from materializing data using the Spark framework.
Data Loading Practicalities. After the data is materialized us-
ing Spark it is loaded into the Aria and Columnstore frameworks.
For the Aria framework, we turn off database transactions for ta-
bles and load data in parallel from Spark using the JDBC API3.
However, database transactions cannot be disabled for tables in
the Columnstore framework, resulting in very slow loading for
large tables using JDBC. Therefore, we use the cimport4 tool to
instead bulk-load data from tables in the Aria framework into
Columnstore. Furthermore, because loading sorted tables into
Columnstore increases the system performance, we first index
the Aria tables and then load sorted data into Columnstore.

Table 9 reports the time taken to then load the data for each
normalization level into Aria and Columnstore after it has been
materialized using Spark for the Extended dataset. For the Aria
framework, the reported loading time includes the time spent index-
ing the table. Similarly, due to the practicalities mentioned above,
the loading time reported for the Columnstore framework consists
of the time spent in loading into and indexing in Aria along with
the additional time to finally load into Columnstore.

Let us first analyze the Intermediate level results from Table 9.
Materializing the destination_pieces data in Spark only takes a
few minutes. Bulk-loading the data into Aria takes 24 minutes and
then indexing the table takes 51 minutes. The Columnstore takes
an additional 16 minutes to bulk-load the indexed data from Aria.
Next, we analyze the Denorm level results for the reception and
top quotes from Table 9. For the reception task, the materialization
is fast in Spark taking 11 minutes while the bulk-loading into and
indexing in Aria are slow taking 2.5 and 4.3 hours respectively.
Then loading the indexed data from Aria into Columnstore takes
an additional 7 hours. These large loading (and indexing) times
are due to the billions of rows in the reception_edges_denorm
table as seen in Table 6. The above trend is reversed for the top
quotes task, where materialization in spark is slow taking 24 min-
utes, while the bulk-loading into and indexing in Aria are fast
taking 3.5 and 7.1 minutes respectively. Furthermore, loading from
Aria into Columnstore takes only an additional 5 minutes. This

3https://spark.apache.org/docs/latest/sql-data-sources-jdbc.html
4https://mariadb.com/docs/server/data-operations/data-import/enterprise-
columnstore/cpimport/

9

Table 9: Materialization and Loading times (in seconds)
by normalization level and framework for the Extended
dataset. Each cell shows the loading time with the material-
ization time using Spark in parentheses.

Normalization
Level

Framework

Aria

Columnstore

Intermediate
Denorm (Reception Task)
Denorm (Top Quotes Task)

4552 (122)
24550 (690)
639 (1472)

5519 (122)
52222 (690)
953 (1472)

behavior is due to the computational effort required to calculate
the n_reuses statistic and the relatively small size of the resulting
source_piece_statistics_denorm table as seen in Table 8.

In summary, the materialization practicalities discussed above
indicate that the Spark framework is essential to materialize the ad-
ditional data required for the system. Furthermore, the discussion of
loading practicalities highlight the limitations of the Columnstore
framework to bulk-load data both after the pre-processing pipeline
and materialization. Lastly, the results showcase the overhead of
indexing the tables in the Aria framework after bulk-loading from
Spark.

6.2 Latency results

We present the query latency results for each downstream task
across different workloads.
Reception Task Results. Figure 5 presents the latency results
for the reception task. In each plot, the x-axis corresponds to the
different query workloads and the colors correspond to the different
normalization levels. From the results, we see that the Standard
query in the Columnstore framework never finishes, even for the
smallest workload. Furthermore, none of the queries finish for
the highest workload in both Columnstore and Aria. In contrast,
Spark has a high but consistent query latency across all workloads.
At lower workloads, the Denorm query has the lowest latency
across all frameworks. Specifically, the Aria framework has the
lowest latency compared to other frameworks due to the presence
of indexed tables. However, at higher workloads (6, 7 and 8), the
latency of Aria is dominated by the iteration over large result sets
and not the query execution. This is evidenced by the similar query
latency for all three normalization levels. Furthermore, the latency
for all frameworks at higher workloads are similar.

Interestingly, the Intermediate query in the Aria framework
has a higher latency compared to the Standard query. Furthermore,
in the Extended dataset, the Denorm query also has larger latency
at higher workloads. Delving deeper, we found that the reason
was due to page faults from a cold system cache. Therefore, to
heat up the cache, we ran re-each query twice and recorded the
latency from the second run and present the results in Figure 6.
From these hot cache results, we observe that all queries have
an overall lower query latency. Specifically, we now observe the
Intermediate and Denorm queries perform similarly with latency
lower than the Standard query.

(a) Basic dataset

Figure 5: Reception query latency for different workloads, frameworks and datasets. Missing results indicate that the query
didn’t finish after 5 minutes.

(b) Extended dataset

gap in the Aria framework is two orders of magnitude to due to
the presence of indexed materialized tables.

However, the Intermediate and Standard queries on the Aria
framework fail at higher workloads for the Extended dataset. This
is due to the larger aggregations required to compute the n_reuses
statistic at higher workloads. In contrast, the Intermediate query
in the Columnstore framework has a consistent query latency. This
consistency is due to the nature of the columnar data storage and
execution engine of Columnstore built for aggregation queries.
For similar reasons, the Spark framework also has a consistent
latency for both the Intermediate and Standard queries across
all workloads.

6.3 Data Storage and Execution Cost Results

Using the size on disk of the materialized data for each normaliza-
tion level and the duration of each downstream query, we compute
the data storage and query execution cost for a framework using
the rates shown in Table 4 For both downstream tasks, we omit the
highest query workload results as they do not reflect real-world use
of the system. We report these results as trade-off plots in Figure 8
and Figure 9 for the reception and top quotes tasks respectively. In
each plot, the y-axis is the query execution cost measured in CSC
Business Units (BU) and the x-axis is the data storage cost measured

Figure 6: Reception query latency for Aria framework with
hot cache for Extended dataset

Top Quotes Results. Figure 7 presents the query latency results for
the top quotes task. Similar to the reception task we observe that the
Denorm query has the lowest latency across all frameworks. How-
ever, the gap in query latency to the Standard and Intermediate
queries are much larger here due to the materialization of the com-
putationally expensive n_reuses statistic. Moreover, the latency

10

0123456789Workload10−210−1100101102QueryLatencySparkDenormIntermediateStandard0123456789WorkloadAria0123456789WorkloadColumnstore0123456789Workload10−1101103QueryLatencySparkDenormIntermediateStandard0123456789WorkloadAria0123456789WorkloadColumnstore0123456789Workload10−210−1100101102QueryLatencyAriaDenormIntermediateStandard(a) Basic dataset

(b) Extended dataset

Figure 7: Top quotes query latency for different workloads, frameworks and datasets

(a) Basic dataset

(b) Extended dataset

Figure 8: Trade-off plots between query execution and data storage costs for the Reception task. Each framework has a different
marker and each normalization levels has a different color. Lower is better for both metrics.

11

0123456789Workload10−1101103QueryLatencySparkDenormIntermediateStandard0123456789WorkloadAria0123456789WorkloadColumnstore0123456789Workload10−1100101102103QueryLatencySparkDenormIntermediateStandard0123456789WorkloadAria0123456789WorkloadColumnstoreNormalizationLevel—FrameworkDenorm—AriaDenorm—ColumnstoreDenorm—SparkIntermediate—AriaIntermediate—ColumnstoreIntermediate—SparkStandard—AriaStandard—ColumnstoreStandard—Spark10−210−1StorageCosts(inBU/hr)10−310−210−1100101QueryExecutionCost(inBU)10−1StorageCosts(inBU/hr)10−210−1100101QueryExecutionCost(inBU)(a) Basic dataset

(b) Extended dataset

Figure 9: Trade-off plots between query execution and data storage costs for the Top Quotes task. Each framework has a
different marker and each normalization levels has a different color. Lower is better for both metrics.

in billing units per hour (BU/hr). The variance in the query execu-
tion cost is caused due to the range of workloads. The desirable
region for a design choice is the bottom-left which corresponds to
both low storage and query execution cost.

Let us analyze the reception task results shown in Figure 8. We
observe that Aria has the lowest execution cost due to its low
latency. However, it also has the highest storage cost due to the large
index and table sizes of the materialized reception_edges_denorm
table. In contrast, Spark has the lowest storage costs and the highest
execution costs. Finally, the Columnstore framework with Denorm
level data offers a good trade-off between the two costs, especially
for the Extended dataset.

Next, we analyze the top quotes task results shown in Figure 9.
In this task, the smaller size of the Denorm data table and the lower
latency from indexed table makes the Aria framework have the
lowest query execution cost. However, at the Intermediate and
Standard levels, the data storage costs of the Aria are the largest.
Moreover, the Aria framework fails at higher workloads for Ex-
tended dataset as shown in Figure 7b. Therefore, the Columnstore
frameworks is a better system for the Intermediate normaliza-
tion level and the Spark system offers the best trade-off for the
Standard normalization level.

6.4 Discussion

We have three main takeaways from the results presented in the
above section.
Denorm queries have the lowest latency For both the downstream
tasks and across frameworks, the Denorm query has the lowest
query latency. The materialization of the task-specific data greatly
helps to lower the time to get answers to queries, especially at lower
workloads. However, for the reception task, the Denorm level data
comes with a significant materialization and data storage cost. In
contrast, for the top quotes task, both the materialization and data
storage costs are lower, therefore making Denorm normalization
level the best option.
Spark is irreplaceable and good at higher workloads As shown
in Section 6.1, Spark is the only viable approach for materialization

12

and loading the data required for the Intermediate and Denorm
normalization levels. The Spark framework is also the only frame-
work that works at the highest workload for both downstream
tasks. Additionally, even at higher than average workloads it of-
fers a consistent, yet high, query latency even for the Standard
normalization level.
Columnstore offers a good trade-off The Columnstore frame-
work is the compromise between the Spark and Aria frameworks.
It has higher latency when compared to Aria, but is consistent
across workloads. And similar to Spark, the compressed columnar
storage of the Columnstore framework results in very low storage
costs, even with large Denorm level materialized data. The two main
drawbacks are inability to run any Standard level query and the
significantly high materialization and loading costs.

7 RELATED WORKS

There are several systems for identifying and analyzing text reuses
from in recent literature [6, 12, 15, 18]. These systems use differ-
ent approaches to identifying text reuses from noisy OCR such as
n-grams [16]. All these systems also have a pre-processing phase
that includes filtering, merging and clustering the identified text
reuses. However, many of these systems focus primarily on his-
torical newspaper corpora, and with at most a couple million text
reuses. In contrast, our ReceptionReader system is built to work
with billions of text reuses from a mixture of historical books and
newspaper corpora. Furthermore, we evaluate our system on com-
plex downstream analytical tasks while the other systems simply
provide a front-end interface of the pre-processed text reuses.

Regarding the Aria and Columnstore frameworks considered
in this paper, there are several studies comparing row store and
column store database management systems [1, 4]. However, these
studies are generic using TCP-H benchmarks to analyze the trade-
off between different storage and execution engines. In contrast, we
provide a detailed evaluation of the database frameworks along with
the Spark framework. Moreover, we discuss the materialization
costs and the trade-offs between the different frameworks in context
of analyzing large-scale text reuse data.

10−210−1StorageCosts(inBU/hr)10−410−310−210−1100101QueryExecutionCost(inBU)10−210−1StorageCosts(inBU/hr)10−310−210−1100101QueryExecutionCost(inBU)Texts With Optical Character Recognition. J. Comput. Cult. Herit. 11, 1, Article 6
(dec 2017), 25 pages. https://doi.org/10.1145/3075645

[6] Marten Düring, Matteo Romanello, Maud Ehrmann, Kaspar Beelen, Daniele
Guido, Brecht Deseure, Estelle Bunout, Jana Keck, and Petros Apostolopoulos.
2023. impresso Text Reuse at Scale. An interface for the exploration of text reuse
data in semantically enriched historical newspapers. Frontiers in big data 6 (2023),
1249469. https://doi.org/10.3389/fdata.2023.1249469

[7] Gale. [n.d.]. British Library Newspapers. https://www.gale.com/intl/primary-

sources/british-library-newspapers

[8] Gale. 2003. Eighteenth Century Collections Online. https://www.gale.com/intl/

primary-sources/eighteenth-century-collections-online

[9] Gale and University of Michigan. [n.d.]. Eighteenth Century Collections Online

- Text Creation Partnership (ECCO-TCP). https://quod.lib.umich.edu/e/ecco/

[10] Stephen H. Gregg. 2021. Old Books and Digital Publishing: Eighteenth-Century

Collections Online. Cambridge University Press.

[11] Anshul Gupta. 2015. Assessment of OCR Quality and Font Identification in Histor-

ical Documents. Master’s thesis. Texas A & M University.

[12] Martyn Harris, Mark Levene, Dell Zhang, and Dan Levene. 2018. Finding Parallel
Passages in Cultural Heritage Archives. J. Comput. Cult. Herit. 11, 3, Article 15
(aug 2018), 24 pages. https://doi.org/10.1145/3195727

[13] Mark J Hill and Simon Hengchen. 2019. Quantifying the impact of dirty
OCR on historical text analysis: Eighteenth Century Collections Online as a
case study. Digital Scholarship in the Humanities 34, 4 (04 2019), 825–843.
https://doi.org/10.1093/llc/fqz024 arXiv:https://academic.oup.com/dsh/article-
pdf/34/4/825/33046904/fqz024.pdf

[14] University of Michigan. 2009. Early English Books Online - Text Creartion

Partnership (EEBO-TCP). https://quod.lib.umich.edu/e/eebogroup/

[15] Glenn Roe, Clovis Gladstone, Robert Morrissey, and Mark Olsen. 2016. Digging
into ECCO: Identifying Commonplaces and other Forms of Text Reuse at Scale..
In Digital Humanities 2016: Conference Abstracts. 336–339.

[16] David A. Smith, Ryan Cordell, and Abby Mullen. 2015. Computational Meth-
ods for Uncovering Reprinted Texts in Antebellum Newspapers. American
Literary History 27, 3 (06 2015), E1–E15. https://doi.org/10.1093/alh/ajv029
arXiv:https://academic.oup.com/alh/article-pdf/27/3/E1/194881/ajv029.pdf
[17] Aleksi Vesanto. 2018. Detecting and Analyzing Text Reuse with BLAST. Master’s

thesis. University of Turku.

[18] Aleksi Vesanto, Filip Ginter, Hannu Salmi, Asko Nivala, and Tapio Salakoski.
2017. A System for Identifying and Exploring Text Repetition in Large Historical
Document Corpora. In Proceedings of the 21st Nordic Conference on Computational
Linguistics, Jörg Tiedemann and Nina Tahmasebi (Eds.). Association for Computa-
tional Linguistics, Gothenburg, Sweden, 330–333. https://aclanthology.org/W17-
0249

[19] Aleksi Vesanto, Asko Nivala, Heli Rantala, Tapio Salakoski, Hannu Salmi, and
Filip Ginter. 2017. Applying BLAST to Text Reuse Detection in Finnish News-
papers and Journals, 1771-1910. In Proceedings of the NoDaLiDa 2017 Work-
shop on Processing Historical Language, Gerlof Bouma and Yvonne Adesam
(Eds.). Linköping University Electronic Press, Gothenburg, 54–58.
https:
//aclanthology.org/W17-0510

[20] Peng Ye and David Doermann. 2013. Document Image Quality Assessment: A
Brief Survey. In 2013 12th International Conference on Document Analysis and
Recognition. 723–727. https://doi.org/10.1109/ICDAR.2013.148

8 CONCLUSION

In this paper, we presented ReceptionReader, our system for ana-
lyzing text reuses in large historical corpora. We studied the impact
of data management, data storage and query execution on the per-
formance of the system for the two downstream analysis tasks
of finding reception and top quotes. For data management, we
considered three levels of data normalization, namely, Standard,
Intermediate and Denorm, each has its own data materialization
and task-related queries. For data storage and query execution, we
considered three frameworks: Spark, Aria and Columnstore. We
analyzed the trade-off of each combination of normalization level
and framework in terms of query latency, storage size and execu-
tion costs. Our results showed that the Denorm normalization level
and the Aria framework has the lowest query latency at higher
costs of data materialization and storage. We also observed that the
Spark framework is irreplaceable for the large-scale data process-
ing of the system regardless of the high execution cost. We noted
the limitations of the Columnstore framework, especially with the
Standard normalization level. However, at the Denorm level, the
Columnstore framework is a good middle ground regarding of
storage and execution costs. Lastly, our contributions showcased
the system’s scalability from the Basic dataset to the 6
larger
Extended dataset.

×

In future work, we would like to evaluate the pre-processing
pipeline and different execution frameworks. In particular, a quan-
titative and qualitative analysis of the text reuse clusters obtained
might offer insights into the nature of text reuses detected. Further-
more, evaluating a graph database framework for the network from
text reuses would be interesting.

In conclusion, our paper represents a significant advance in eval-
uating and optimizing scalable data science system for humanities
research. Our findings provide valuable insights into the trade-offs
offered by each design choices towards the practical deployment of
the system.

ACKNOWLEDGMENTS

This work was supported by the [...] Research Fund of [...] (Number
[...]). Additional funding was provided by [...] and [...]. We also
thank [...] for contributing [...].

REFERENCES

[1] Daniel J. Abadi, Samuel R. Madden, and Nabil Hachem. 2008. Column-Stores vs.
Row-Stores: How Different Are They Really?. In Proceedings of the 2008 ACM
SIGMOD International Conference on Management of Data (Vancouver, Canada)
(SIGMOD ’08). Association for Computing Machinery, New York, NY, USA, 967–
980. https://doi.org/10.1145/1376616.1376712

[2] Stephen F. Altschul, Warren Gish, Webb Miller, Eugene W. Myers, and David J.
Lipman. 1990. Basic local alignment search tool. Journal of Molecular Biology
215, 3 (1990), 403–410. https://doi.org/10.1016/S0022-2836(05)80360-2

[3] Chris Biemann. 2006. Chinese Whispers - an Efficient Graph Clustering Algo-
rithm and its Application to Natural Language Processing Problems. In Proceed-
ings of TextGraphs: the First Workshop on Graph Based Methods for Natural Lan-
guage Processing, Rada Mihalcea and Dragomir Radev (Eds.). Association for Com-
putational Linguistics, New York City, 73–80. https://aclanthology.org/W06-3812
[4] Hichem Chaalal, Mostefa Hamdani, and Hafida Belbachir. 2021. Finding the Best
between the Column Store and Row Store Databases. In Proceedings of the 10th
International Conference on Information Systems and Technologies (Lecce, Italy)
(ICIST ’20). Association for Computing Machinery, New York, NY, USA, Article
40, 4 pages. https://doi.org/10.1145/3447568.3448548

[5] Matthew Christy, Anshul Gupta, Elizabeth Grumbach, Laura Mandell, Richard
Furuta, and Ricardo Gutierrez-Osuna. 2017. Mass Digitization of Early Modern

13


